Kaonic Atom Measurements with the SIDDHARTA-2 Experiment at the DA$\Phi$NE accelerator

Kaonic atoms provide a unique experimental tool to investigate low-energy strong interactions in systems containing strangeness and, through high-lying transitions, to test bound-state quantum electrodynamics. The SIDDHARTA-2 experiment at the DA$\Phi$NE electron--positron collider performs high-precision X-ray spectroscopy of kaonic atoms using low-momentum charged kaons produced in $\phi$-meson decays. Its primary goal is the study of kaonic deuterium through the measurement of X-ray transitions to the ground state, providing direct access to the low-energy $K^-d$ interaction. In parallel, SIDDHARTA-2 has carried out a broad experimental programme with gaseous targets, including kaonic helium-4 and kaonic neon, as well as measurements of high-$n$ transitions in intermediate-mass kaonic atoms formed in the materials of the experimental setup. In this paper, the main SIDDHARTA-2 measurements and their physics motivations are reviewed, together with the experimental strategy developed for kaonic deuterium and the future perspectives of the collaboration within the EXKALIBUR programme.

==> compile_check.txt <==
$ pdflatex -interaction=nonstopmode -halt-on-error main.tex
ty)
(/usr/share/texmf/tex/latex/lm/lmodern.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/translations/translations.sty
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/authblk.sty)
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/share/texlive/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/cleveref/cleveref.sty) (./authors.tex

! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.61 \affil[†]{Deceased}
                          
!  ==> Fatal error occurred, no output PDF file produced!
Transcript written on main.log.


